Fast acoustic scattering using convolutional neural networks

Diffracted scattering and occlusion are important acoustic effects in interactive auralization and noise control applications, typically requiring expensive numerical simulation. We propose training a convolutional neural network to map from a convex scatterer's cross-section to a 2D slice of the resulting spatial loudness distribution. We show that employing a full-resolution residual network for the resulting image-to-image regression problem yields spatially detailed loudness fields with a root-mean-squared error of less than 1 dB, at over 100x speedup compared to full wave simulation.

==> text/CAMERA_READY_notes.txt <==
Some things to consider for camera-ready version:
- replace "CNN" by "FRRN"?
- use \symvec{x} instead of $\mathbf{x}$ (implies "vector" to most ICASSP reviewers)
- consistent use of 100x vs 100$\mathrm{times}$
- mention octave bands in abstract?
- replace object pixels in loudness fields with NaNs?
- Fig. 4 is referenced first in Section 2.3 -> move to page 2?
- Fig. 2 is first referenced in Section 3 --> move to page 3?
- are dB values from the simulation discretized to 1 dB steps?
